Quantification of electron correlation for approximate quantum calculations

State-of-the-art many-body wave function techniques rely on heuristics to achieve high accuracy at an attainable cost to solve the many-body Schr\"odinger equation. By far the most common property used to assess accuracy has been the total energy; however, total energies do not give a complete picture of electron correlation. In this work, the authors assess the von Neumann entropy of the one-particle reduced density matrix (1-RDM) to compare selected configuration interaction (CI), coupled cluster, variational Monte Carlo, and fixed-node diffusion Monte Carlo for benchmark hydrogen chains. A new algorithm, the circle reject method is presented which improves the efficiency of the evaluation of the von Neumann entropy using quantum Monte Carlo by several orders of magnitude. The von Neumann entropy of the 1-RDM and the eigenvalues of the 1-RDM are shown to distinguish between the dynamic correlation introduced by the Jastrow and static correlation introduced by determinants with large weights, confirming some of the lore in the field concerning the difference between the selected CI and Slater-Jastrow wave functions.

==> data.csv <==
molecule,bond_length,basis,startingwf,method,hci_tol,det_cutoff,ndet,opt_nblocks,vmc_nblocks,dmc_nsteps,N,energy/N,error/N,rdm_err/N,entropy_min/N,entropy_max/N,trace_object/N,e_corr/N
h2,1.4,v5z,hf,cc,/,/,/,/,/,/,2,-0.5871182685054325,0.0,0.0,0.11374071593761255,0.11374071593761255,0.035250397389387206,0.02030412818551064
h2,1.4,vtz,sj,dmc0.02,/,/,1,20,/,120,2,-0.5872995676459214,8.073142437192456e-05,0.00041429236605391274,0.10230391293039685,0.12017301927876868,0.03384661927937361,0.020641507913392143
h2,1.4,v5z,hf,fci,/,/,/,/,/,/,2,-0.5871182695515722,0.0,0.0,0.0,0.0,0.0,0.02030412923165037
h2,1.4,vtz,hf,hf,/,/,1,/,/,/,2,-0.5666580597325293,0.0,0.0,0.0,0.0,0.0,0.0
h2,1.4,v5z,hf,hf,/,/,1,/,/,/,2,-0.5668141403199218,0.0,0.0,0.0,0.0,0.0,0.0
h2,1.4,vtz,sj,opt,/,/,1,10,/,/,2,-0.5865460333225857,0.0004823542233374586,0.0,0.0,0.0,0.0,0.01988797359005645
h2,1.4,vtz,sj,opt,/,/,1,20,/,/,2,-0.5854308432690847,0.000311455738308649,0.0,0.0,0.0,0.0,0.018772783536555426
h2,1.4,vtz,sj,vmc,/,/,1,20,150,/,2,-0.5860339662937366,6.917100981583585e-05,0.00026671336079018594,0.09032115009165191,0.10498432563294391,0.026794342696795724,0.019375906561207357
h2,1.4,vtz,hf,hci,0.01,/,88,/,/,/,2,-0.5861945751611379,0.0,0.0,0.11227097772452643,0.11227097772452643,0.03487322235324537,0.01953651542860868
h2,1.4,vtz,hci,dmc0.02,0.01,0.01,27,20,/,120,2,-0.5871987311463511,7.372652807076719e-05,0.00041021782801197403,0.09862941677508104,0.11647494978810398,0.0334684760341126,0.020540671413821876
h2,1.4,vtz,hci,opt,0.01,0.01,27,10,/,/,2,-0.5855514294216132,0.0007114269360446919,0.0,0.0,0.0,0.0,0.01889336968908395
h2,1.4,vtz,hci,opt,0.01,0.01,27,20,/,/,2,-0.5860595681150531,0.0002674835205993141,0.0,0.0,0.0,0.0,0.019401508382523858
h2,1.4,vtz,hci,vmc,0.01,0.01,27,20,150,/,2,-0.5867848927960378,5.162957137055179e-05,0.0002657080852418223,0.10876316694471314,0.12380443065895552,0.03389948244519451,0.020126833063508598
h2,3.0,v5z,hf,cc,/,/,/,/,/,/,2,-0.5285248207217382,0.0,0.0,0.35795772096885614,0.35795772096885614,0.18501318670164596,0.03387670071318494
h2,3.0,vtz,sj,dmc0.02,/,/,1,20,/,120,2,-0.5287725999795654,0.00030949160343420095,0.0004542922344633072,0.2820131391888311,0.28991011171564285,0.13831822155920856,0.0343187333030176
h2,3.0,v5z,hf,fci,/,/,/,/,/,/,2,-0.5285248150702229,0.0,0.0,0.0,0.0,0.0,0.03387669506166957
h2,3.0,vtz,hf,hf,/,/,1,/,/,/,2,-0.4944538666765478,0.0,0.0,0.0,0.0,0.0,0.0
h2,3.0,v5z,hf,hf,/,/,1,/,/,/,2,-0.4946481200085533,0.0,0.0,0.0,0.0,0.0,0.0
h2,3.0,vtz,sj,opt,/,/,1,10,/,/,2,-0.5180348835530059,0.0004868336984935677,0.0,0.0,0.0,0.0,0.023581016876458083
h2,3.0,vtz,sj,opt,/,/,1,20,/,/,2,-0.52079196372691,0.00044613460211290033,0.0,0.0,0.0,0.0,0.026338097050362164
h2,3.0,vtz,sj,vmc,/,/,1,20,150,/,2,-0.5215370545325435,0.00013221434616909943,0.00027636642773391584,0.23153692684793348,0.23808939898102274,0.09286845271285638,0.027083187855995727
h2,3.0,vtz,hf,hci,0.02,/,38,/,/,/,2,-0.5247378537934401,0.0,0.0,0.32678628718167146,0.32678628718167146,0.16594211412178084,0.030283987116892286
h2,3.0,vtz,hci,dmc0.02,0.02,0.01,13,20,/,120,2,-0.528633970018157,6.805580074106272e-05,0.00045075914122830115,0.33818606425876724,0.35200380775815104,0.17256709076090504,0.03418010334160926
h2,3.0,vtz,hci,opt,0.02,0.01,13,10,/,/,2,-0.5273503551777592,0.0001722421162147248,0.0,0.0,0.0,0.0,0.03289648850121141
h2,3.0,vtz,hci,opt,0.02,0.01,13,20,/,/,2,-0.5284008169014233,0.00016276639106483314,0.0,0.0,0.0,0.0,0.03394695022487548
h2,3.0,vtz,hci,vmc,0.02,0.01,13,20,150,/,2,-0.5283265944867475,3.305709200179904e-05,0.00027397271757558384,0.3472140890362659,0.3576158186853867,0.18761393501815085,0.033872727810199676
h4,1.4,v5z,hf,cc,/,/,/,/,/,/,4,-0.5624366156008552,0.0,0.0,0.12072962848080412,0.12072962848080412,0.03836967498489406,0.023021855086061915
h4,1.4,vtz,sj,dmc0.02,/,/,1,40,/,120,4,-0.5626970618099739,9.650579007348519e-05,0.0002543532968368392,0.09651213202023955,0.12304154112437923,0.03664051905793908,0.023445444503453094
h4,1.4,vtz,hf,hf,/,/,1,/,/,/,4,-0.5392516173065208,0.0,0.0,0.0,0.0,0.0,0.0
h4,1.4,v5z,hf,hf,/,/,1,/,/,/,4,-0.5394147605147933,0.0,0.0,0.0,0.0,0.0,0.0
h4,1.4,vtz,sj,opt,/,/,1,10,/,/,4,-0.5608991804914732,0.00037310443873321254,0.0,0.0,0.0,0.0,0.021647563184952423
h4,1.4,vtz,sj,opt,/,/,1,20,/,/,4,-0.5604938944412623,0.0002129332754243881,0.0,0.0,0.0,0.0,0.021242277134741472
h4,1.4,vtz,sj,opt,/,/,1,40,/,/,4,-0.5605695337482446,0.00019643171359580653,0.0,0.0,0.0,0.0,0.02131791644172376
h4,1.4,vtz,sj,vmc,/,/,1,40,150,/,4,-0.5610591425256837,5.7393076460752285e-05,0.00017577623920130416,0.0902967932519206,0.1114166949456279,0.028494665845536525,0.02180752521916285
h4,1.4,vtz,hf,hci,0.004,/,1379,/,/,/,4,-0.5610568007610405,0.0,0.0,0.11434916366780322,0.11434916366780322,0.03598543210348753,0.02180518345451965
h4,1.4,vtz,hci,dmc0.02,0.004,0.001,812,60,/,120,4,-0.5626522066656015,5.6318492963603937e-05,0.00025823115444385217,0.10866121011357038,0.13745024495251962,0.04161497866038059,0.023400589359080626
h4,1.4,vtz,hci,opt,0.004,0.001,812,10,/,/,4,-0.5381791499820225,0.0021081419428818195,0.0,0.0,0.0,0.0,-0.001072467324498283
h4,1.4,vtz,hci,opt,0.004,0.001,812,20,/,/,4,-0.5595076125344567,0.00036903837834838753,0.0,0.0,0.0,0.0,0.020255995227935863
h4,1.4,vtz,hci,opt,0.004,0.001,812,40,/,/,4,-0.5619277029590641,0.00016732053139859222,0.0,0.0,0.0,0.0,0.02267608565254331
h4,1.4,vtz,hci,opt,0.004,0.001,812,60,/,/,4,-0.5623169594039417,0.00010243218412442164,0.0,0.0,0.0,0.0,0.023065342097420838
h4,1.4,vtz,hci,vmc,0.004,0.001,812,60,150,/,4,-0.5616412861146935,6.839031636591346e-05,0.0001790754460086914,0.11289982673879312,0.12617210850753913,0.03620867468417449,0.022389668808172725
h4,1.4,vtz,hci,dmc0.02,0.004,0.005,192,60,/,120,4,-0.5627996802096369,3.659540672541307e-05,0.0002542131895115319,0.1136561692644072,0.1416839864653693,0.03944550259333077,0.023548062903116063
h4,1.4,vtz,hci,opt,0.004,0.005,192,10,/,/,4,-0.5619184204066106,0.00023037082574383784,0.0,0.0,0.0,0.0,0.022666803100089727
h4,1.4,vtz,hci,opt,0.004,0.005,192,20,/,/,4,-0.5610785391376395,0.00021357061096085808,0.0,0.0,0.0,0.0,0.021826921831118673
h4,1.4,vtz,hci,opt,0.004,0.005,192,40,/,/,4,-0.5599809177344232,0.00029447241478694535,0.0,0.0,0.0,0.0,0.02072930042790233
h4,1.4,vtz,hci,opt,0.004,0.005,192,60,/,/,4,-0.56214330591486,9.533142759557738e-05,0.0,0.0,0.0,0.0,0.022891688608339122
h4,1.4,vtz,hci,vmc,0.004,0.005,192,60,150,/,4,-0.5624060778833261,3.737966835515602e-05,0.00017322240367648504,0.10910594831813578,0.13143901743646413,0.03903670806921844,0.023154460576805258
h4,1.4,vtz,hci,opt,0.004,0.01,65,10,/,/,4,-0.5615981334217437,0.00029344401487509255,0.0,0.0,0.0,0.0,0.02234651611522287
h4,1.4,vtz,hci,opt,0.004,0.01,65,20,/,/,4,-0.5621194471044507,0.00018689699619489503,0.0,0.0,0.0,0.0,0.022867829797929895
h4,1.4,vtz,hci,opt,0.004,0.01,65,40,/,/,4,-0.5621240892658795,0.00012238566996867017,0.0,0.0,0.0,0.0,0.02287247195935871
h4,1.4,vtz,hci,vmc,0.004,0.01,65,40,150,/,4,-0.5618824733320001,5.441564231531099e-05,0.00017566419986156598,0.1057380520896529,0.12609818110429843,0.034582713940333173,0.022630856025479318
h4,1.4,vtz,hci,dmc0.02,0.004,0.05,2,20,/,120,4,-0.5626478489353138,7.881947222431252e-05,0.00025432029014388493,0.10097099602867862,0.1266357116986894,0.03532284216676943,0.023396231628793007
h4,1.4,vtz,hci,opt,0.004,0.05,2,10,/,/,4,-0.5612136240906735,0.00024124243755408367,0.0,0.0,0.0,0.0,0.02196200678415272
h4,1.4,vtz,hci,opt,0.004,0.05,2,20,/,/,4,-0.5603586015505093,0.00024718216416123813,0.0,0.0,0.0,0.0,0.02110698424398849
h4,1.4,vtz,hci,vmc,0.004,0.05,2,20,150,/,4,-0.5609333009634644,6.023861933100666e-05,0.0001753720432635827,0.08960449613765746,0.1085732854613964,0.029005127542033913,0.021681683656943562
h4,1.4,vtz,hf,hci,0.005,/,1165,/,/,/,4,-0.5608888504399826,0.0,0.0,0.11394154711921957,0.11394154711921957,0.03577608695435204,0.021637233133461775
h4,1.4,vtz,hf,hci,0.01,/,594,/,/,/,4,-0.5596426384390659,0.0,0.0,0.11120598309262122,0.11120598309262122,0.03456531024870445,0.020391021132545095
h4,1.4,vtz,hf,hci,0.05,/,12,/,/,/,4,-0.5428772259062419,0.0,0.0,0.02647182270604946,0.02647182270604946,0.0068372713410082804,0.003625608599721053
h4,1.4,vtz,hf,hci,0.1,/,1,/,/,/,4,-0.5392516173065228,0.0,0.0,-0.0,-0.0,0.0,1.9984014443252818e-15
h4,3.0,v5z,hf,cc,/,/,/,/,/,/,4,-0.5291061347239165,0.0,0.0,0.3672158583401146,0.3672158583401146,0.191932453845512,0.03424608041325178
h4,3.0,vtz,sj,dmc0.02,/,/,1,40,/,120,4,-0.5295681424418532,0.00026005984949083806,0.0002764663181206661,0.26569327439953283,0.2804621848935773,0.13006873723328888,0.034831178250775696
h4,3.0,vtz,hf,hf,/,/,1,/,/,/,4,-0.49473696419107754,0.0,0.0,0.0,0.0,0.0,0.0
h4,3.0,v5z,hf,hf,/,/,1,/,/,/,4,-0.49486005431066477,0.0,0.0,0.0,0.0,0.0,0.0
h4,3.0,vtz,sj,opt,/,/,1,10,/,/,4,-0.5192544176649125,0.0007142939950780595,0.0,0.0,0.0,0.0,0.024517453473834994
h4,3.0,vtz,sj,opt,/,/,1,20,/,/,4,-0.520437629171594,0.0003686494344360855,0.0,0.0,0.0,0.0,0.02570066498051643
h4,3.0,vtz,sj,opt,/,/,1,40,/,/,4,-0.5207593231693567,0.00025245872819782214,0.0,0.0,0.0,0.0,0.026022358978279148
h4,3.0,vtz,sj,vmc,/,/,1,40,150,/,4,-0.5211118915769064,8.67389929806473e-05,0.0001850300386860162,0.22607364750938944,0.24845763453475112,0.08339010369552409,0.02637492738582886
h4,3.0,vtz,hf,hci,0.004,/,1035,/,/,/,4,-0.5266851851100363,0.0,0.0,0.3396860239265254,0.3396860239265254,0.17474129699210147,0.031948220918958714
h4,3.0,vtz,hci,opt,0.004,0.001,520,10,/,/,4,-0.5280155568418679,0.0007190547560184411,0.0,0.0,0.0,0.0,0.033278592650790306
h4,3.0,vtz,hci,opt,0.004,0.001,520,20,/,/,4,-0.5286047385205825,0.0001455347225922584,0.0,0.0,0.0,0.0,0.033867774329504996
h4,3.0,vtz,hci,dmc0.02,0.004,0.005,172,40,/,120,4,-0.5296939493964513,3.921000299683234e-05,0.00027070160305695906,0.33821408727794683,0.35510409123060016,0.184204577988295,0.03495698520537377
h4,3.0,vtz,hci,opt,0.004,0.005,172,10,/,/,4,-0.5284301436368914,0.00015611809312461553,0.0,0.0,0.0,0.0,0.0336931794458139
h4,3.0,vtz,hci,opt,0.004,0.005,172,20,/,/,4,-0.5288265313014823,0.0001886216367843709,0.0,0.0,0.0,0.0,0.03408956711040473
h4,3.0,vtz,hci,opt,0.004,0.005,172,40,/,/,4,-0.5289567674137106,9.856363385299944e-05,0.0,0.0,0.0,0.0,0.034219803222633016
h4,3.0,vtz,hci,vmc,0.004,0.005,172,40,150,/,4,-0.5291756057060968,3.1101382461753144e-05,0.00017940322986074187,0.3566382346318718,0.37182769630790075,0.18790142057269563,0.03443864151501924
h4,3.0,vtz,hci,dmc0.02,0.004,0.01,104,20,/,120,4,-0.5297140478737885,5.0215652922474245e-05,0.00027472840284247576,0.36353607927271125,0.38903396614161667,0.19490286925911504,0.03497708368271096
h4,3.0,vtz,hci,opt,0.004,0.01,104,10,/,/,4,-0.5286279843456725,0.0002324068675976254,0.0,0.0,0.0,0.0,0.03389102015459494
h4,3.0,vtz,hci,opt,0.004,0.01,104,20,/,/,4,-0.5290014703512373,0.00013265986956916792,0.0,0.0,0.0,0.0,0.0342645061601598
h4,3.0,vtz,hci,vmc,0.004,0.01,104,20,150,/,4,-0.5290650709631867,2.8375875623868123e-05,0.000183522525937045,0.345480251028034,0.35742935142820653,0.18267545327475176,0.034328106772109124
h4,3.0,vtz,hci,dmc0.02,0.004,0.05,14,20,/,120,4,-0.5295911042261502,8.991461336892052e-05,0.00026892474371204906,0.348332386816726,0.36732757855528864,0.18559715595613685,0.034854140035072645
h4,3.0,vtz,hci,opt,0.004,0.05,14,10,/,/,4,-0.5263943673573932,0.00021505872497527373,0.0,0.0,0.0,0.0,0.031657403166315656
h4,3.0,vtz,hci,opt,0.004,0.05,14,20,/,/,4,-0.5271358011845191,0.00015872780739200053,0.0,0.0,0.0,0.0,0.03239883699344154
h4,3.0,vtz,hci,vmc,0.004,0.05,14,20,150,/,4,-0.5280304740644873,4.545236446789262e-05,0.00017709695746304582,0.3332736330912902,0.3502861550246328,0.17461433498240314,0.03329350987340979
h4,3.0,vtz,hf,hci,0.005,/,823,/,/,/,4,-0.5260451576884253,0.0,0.0,0.33223821078241794,0.33223821078241794,0.1692313354280396,0.03130819349734776
h4,3.0,vtz,hf,hci,0.01,/,358,/,/,/,4,-0.5237062974625588,0.0,0.0,0.3095740080751124,0.3095740080751124,0.15455362522641508,0.028969333271481268
h4,3.0,vtz,hf,hci,0.05,/,7,/,/,/,4,-0.5091949739725359,0.0,0.0,0.2360488858271665,0.2360488858271665,0.12193954941126645,0.014458009781458336
h4,3.0,vtz,hf,hci,0.1,/,1,/,/,/,4,-0.4947369641910781,0.0,0.0,-0.0,-0.0,0.0,5.551115123125783e-16
h6,1.4,v5z,hf,cc,/,/,/,/,/,/,6,-0.5544143952546228,0.0,0.0,0.12332790918817309,0.12332790918817309,0.03971526349031052,0.024138006878733353
h6,1.4,vtz,sj,dmc0.02,/,/,1,20,/,120,6,-0.5548811356829625,8.644859292810957e-05,0.00019801927303002764,0.09651142124960595,0.1320693060662704,0.03356106437324939,0.02478391441748499
h6,1.4,vtz,sj,dmc0.02,/,/,1,60,/,120,6,-0.5547574568696508,6.285164096634382e-05,0.0001969292326580045,0.09875552230430962,0.13458117957286966,0.04011226124602762,0.024660235604173335
h6,1.4,vtz,hf,hf,/,/,1,/,/,/,6,-0.5300972212654775,0.0,0.0,0.0,0.0,0.0,0.0
h6,1.4,v5z,hf,hf,/,/,1,/,/,/,6,-0.5302763883758894,0.0,0.0,0.0,0.0,0.0,0.0
h6,1.4,vtz,sj,opt,/,/,1,10,/,/,6,-0.554561736458288,0.0009958055678989848,0.0,0.0,0.0,0.0,0.024464515192810454
h6,1.4,vtz,sj,opt,/,/,1,20,/,/,6,-0.5517343746976991,0.0006107835203579643,0.0,0.0,0.0,0.0,0.021637153432221574
h6,1.4,vtz,sj,opt,/,/,1,40,/,/,6,-0.5524711771465479,0.00010364481001793307,0.0,0.0,0.0,0.0,0.022373955881070346
h6,1.4,vtz,sj,opt,/,/,1,60,/,/,6,-0.5527388565543394,0.00014020589684902857,0.0,0.0,0.0,0.0,0.022641635288861872
h6,1.4,vtz,sj,vmc,/,/,1,10,150,/,6,-0.5515501809756043,5.554593495316223e-05,0.00013966302171233911,0.0800631309427437,0.11186903599640778,0.0269711155036273,0.02145295971012673
h6,1.4,vtz,sj,vmc,/,/,1,20,150,/,6,-0.552531411457538,5.389245250259133e-05,0.00014021405430047896,0.08646353490827456,0.11108926511188229,0.031520599624860784,0.02243419019206046
h6,1.4,vtz,sj,vmc,/,/,1,40,150,/,6,-0.5525462550231466,5.4421561593351656e-05,0.0001382665066978736,0.08749817666832271,0.12062351603347458,0.029375935935018565,0.022449033757669046
h6,1.4,vtz,sj,vmc,/,/,1,60,150,/,6,-0.5528385800195503,5.321297121384509e-05,0.00014039896461843178,0.08712870094447363,0.11820508537436591,0.02819578485063234,0.022741358754072794
h6,1.4,vtz,hf,hci,0.0005,/,16772,/,/,/,6,-0.5533071739560548,0.0,0.0,0.11889437273612051,0.11889437273612051,0.03827651598463707,0.02320995269057728
h6,1.4,vtz,hci,dmc0.02,0.0005,0.002,1445,40,/,120,6,-0.5548641750485648,3.765179486605166e-05,0.00019556641744175013,0.10864427383251975,0.1344310552805538,0.040469275719164276,0.024766953783087242
h6,1.4,vtz,hci,opt,0.0005,0.002,1445,10,/,/,6,-0.5539687312965983,0.00040385167264098305,0.0,0.0,0.0,0.0,0.023871510031120795
h6,1.4,vtz,hci,opt,0.0005,0.002,1445,20,/,/,6,-0.5539360722724517,0.00018616762081945086,0.0,0.0,0.0,0.0,0.023838851006974176
h6,1.4,vtz,hci,opt,0.0005,0.002,1445,40,/,/,6,-0.5540097068257489,0.00012210969211380712,0.0,0.0,0.0,0.0,0.023912485560271406
h6,1.4,vtz,hci,vmc,0.0005,0.002,1445,10,150,/,6,-0.5533692398577735,5.761272400025693e-05,0.00013770958304998144,0.11799254846420881,0.14721131439295032,0.04194854967204534,0.023272018592295957
h6,1.4,vtz,hci,vmc,0.0005,0.002,1445,20,150,/,6,-0.5540809776390206,4.3154875211671115e-05,0.00014217191999595669,0.11670973853100079,0.1417804635099685,0.04264800436260454,0.023983756373543146
h6,1.4,vtz,hci,vmc,0.0005,0.002,1445,40,150,/,6,-0.5541907150639481,4.144354605086781e-05,0.0001379437674206381,0.11571759414882836,0.14827103673060718,0.042208490752492,0.02409349379847055
h6,1.4,vtz,hci,dmc0.02,0.0005,0.005,369,20,/,120,6,-0.5547860617529038,5.387304793956128e-05,0.0001975840434266225,0.10687143661609448,0.13646265364361196,0.036343040736493464,0.024688840487426294
h6,1.4,vtz,hci,opt,0.0005,0.005,369,10,/,/,6,-0.5535494893555997,0.0002743822827037524,0.0,0.0,0.0,0.0,0.02345226809012213
h6,1.4,vtz,hci,opt,0.0005,0.005,369,20,/,/,6,-0.5540266481048116,0.000204951824345623,0.0,0.0,0.0,0.0,0.023929426839334116
h6,1.4,vtz,hci,vmc,0.0005,0.005,369,10,150,/,6,-0.5534547511408737,4.869994919426567e-05,0.00013744033896778,0.11133162526683955,0.13686186873726605,0.03897932476674265,0.023357529875396226
h6,1.4,vtz,hci,vmc,0.0005,0.005,369,20,150,/,6,-0.5539457085613845,4.434680298662222e-05,0.00014033833286539033,0.10884025160829554,0.13261614399861602,0.04085046143855005,0.023848487295906978
h6,1.4,vtz,hci,dmc0.02,0.0005,0.01,92,20,/,120,6,-0.5549268138802449,4.7311839118612785e-05,0.00019601549475053778,0.10873320004929284,0.1302618217687743,0.04198042487256726,0.02482959261476732
h6,1.4,vtz,hci,opt,0.0005,0.01,92,10,/,/,6,-0.5531161492171212,0.0002812768191974387,0.0,0.0,0.0,0.0,0.02301892795164358
h6,1.4,vtz,hci,opt,0.0005,0.01,92,20,/,/,6,-0.55350875632506,0.00019691106526243472,0.0,0.0,0.0,0.0,0.02341153505958249
h6,1.4,vtz,hci,vmc,0.0005,0.01,92,20,150,/,6,-0.5536078278287051,4.2211399518280234e-05,0.0001398316789032522,0.10521768742695974,0.1259073704441642,0.03793730390568714,0.023510606563227565
h6,1.4,vtz,hci,dmc0.02,0.0005,0.05,3,20,/,120,6,-0.5548349649348255,8.030352693604343e-05,0.00019556172986742834,0.10177072166651469,0.1328733717213343,0.03956072511770755,0.02473774366934804
h6,1.4,vtz,hci,opt,0.0005,0.05,3,10,/,/,6,-0.5525588850212538,0.00032901423133719737,0.0,0.0,0.0,0.0,0.022461663755776257
h6,1.4,vtz,hci,opt,0.0005,0.05,3,20,/,/,6,-0.5521256183764677,0.00015251143171349113,0.0,0.0,0.0,0.0,0.022028397110990177
h6,1.4,vtz,hci,vmc,0.0005,0.05,3,20,150,/,6,-0.5530992686818769,4.352429045624361e-05,0.00013849176269189266,0.09345625480575755,0.11797106996991762,0.03088540487067808,0.023002047416399368
h6,1.4,vtz,hf,hci,0.0008,/,11749,/,/,/,6,-0.5531650722825047,0.0,0.0,0.11658423768266728,0.11658423768266728,0.03728809849194428,0.023067851017027092
h6,1.4,vtz,hf,hci,0.001,/,10421,/,/,/,6,-0.5530931983489106,0.0,0.0,0.1155388703879933,0.1155388703879933,0.03681592175469837,0.022995977083433
h6,1.4,vtz,hf,hci,0.005,/,3712,/,/,/,6,-0.5516425701543684,0.0,0.0,0.1099757079358216,0.1099757079358216,0.03431229573961095,0.021545348888890814
h6,1.4,vtz,hf,hci,0.008,/,1884,/,/,/,6,-0.5493657944384154,0.0,0.0,0.10419082247550092,0.10419082247550092,0.03219211258349529,0.019268573172937842
h6,1.4,vtz,hf,hci,0.01,/,1232,/,/,/,6,-0.5475286634426549,0.0,0.0,0.09839182442353674,0.09839182442353674,0.030384457725093312,0.01743144217717744
h6,1.4,vtz,hf,hci,0.015,/,464,/,/,/,6,-0.5430007975872396,0.0,0.0,0.08153731625436246,0.08153731625436246,0.024926365101358164,0.012903576321762126
h6,1.4,vtz,hf,hci,0.02,/,178,/,/,/,6,-0.5390777846761076,0.0,0.0,0.0635313311051428,0.0635313311051428,0.019443312785723334,0.008980563410630063
h6,1.4,vtz,hf,hci,0.03,/,41,/,/,/,6,-0.5352377878795975,0.0,0.0,0.04445928826614171,0.04445928826614171,0.014253358110332166,0.00514056661411999
h6,1.4,vtz,hf,hci,0.05,/,5,/,/,/,6,-0.5312253124084215,0.0,0.0,0.011200203269257221,0.011200203269257221,0.00294293049095519,0.0011280911429440248
h6,1.4,vtz,hf,hci,0.1,/,1,/,/,/,6,-0.5300972212654781,0.0,0.0,-0.0,-0.0,0.0,5.921189464667501e-16
h6,3.0,vdz,hf,cc,/,/,/,/,/,/,6,-0.5266171723829455,0.0,0.0,0.36857162665377396,0.36857162665377396,0.20731888336512794,0.03208756471415741
h6,3.0,vqz,hf,cc,/,/,/,/,/,/,6,-0.5292305431645753,0.0,0.0,0.37100448813728776,0.37100448813728776,0.19605662151339545,0.03407379138177887
h6,3.0,vtz,hf,cc,/,/,/,/,/,/,6,-0.5286398730632806,0.0,0.0,0.3695789194571133,0.3695789194571133,0.19800832518605715,0.0335749183325725
h6,3.0,v5z,hf,cc,/,/,/,/,/,/,6,-0.5294164876286103,0.0,0.0,0.3715152722815123,0.3715152722815123,0.19548066116828253,0.03424125417368096
h6,3.0,vtz,sj,dmc0.02,/,/,1,40,/,120,6,-0.5304168970399625,0.00017535613102843682,0.0002086148016645638,0.25723662661782826,0.26568947064270987,0.13093132455333154,0.03535194230925439
h6,3.0,vtz,sj,dmc0.02,/,/,1,60,/,120,6,-0.5302322485768791,0.0001748977329530673,0.00021140336203858927,0.2605912962586488,0.275919559384305,0.12992079417187127,0.035167293846170976
h6,3.0,vdz,hf,hf,/,/,1,/,/,/,6,-0.494529607668788,0.0,0.0,0.0,0.0,0.0,0.0
h6,3.0,vqz,hf,hf,/,/,1,/,/,/,6,-0.49515675178279644,0.0,0.0,0.0,0.0,0.0,0.0
h6,3.0,vtz,hf,hf,/,/,1,/,/,/,6,-0.49506495473070816,0.0,0.0,0.0,0.0,0.0,0.0
h6,3.0,v5z,hf,hf,/,/,1,/,/,/,6,-0.4951752334549293,0.0,0.0,0.0,0.0,0.0,0.0
h6,3.0,vtz,sj,opt,/,/,1,10,/,/,6,-0.5195081086992696,0.000894294912512564,0.0,0.0,0.0,0.0,0.02444315396856145
h6,3.0,vtz,sj,opt,/,/,1,20,/,/,6,-0.5218322215672725,0.0005273007613642718,0.0,0.0,0.0,0.0,0.026767266836564385
h6,3.0,vtz,sj,opt,/,/,1,40,/,/,6,-0.5211743393577124,0.00020734003082351562,0.0,0.0,0.0,0.0,0.026109384627004257
h6,3.0,vtz,sj,opt,/,/,1,60,/,/,6,-0.5213305124533253,0.00018071899227744504,0.0,0.0,0.0,0.0,0.02626555772261711
h6,3.0,vtz,sj,vmc,/,/,1,40,150,/,6,-0.5213785568745292,6.636430155320984e-05,0.00014452622858691558,0.21838866747848173,0.25214010536682735,0.08490088046114856,0.026313602143821058
h6,3.0,vtz,sj,vmc,/,/,1,60,150,/,6,-0.5213999597958449,6.686262024304331e-05,0.000143179590734132,0.22520982342264126,0.2586052653310386,0.0852236720679063,0.026335005065136752
h6,3.0,vtz,hf,hci,0.0008,/,16601,/,/,/,6,-0.5279948499629191,0.0,0.0,0.3501648188741668,0.3501648188741668,0.1822088100252588,0.03292989523221094
h6,3.0,vtz,hci,dmc0.02,0.0008,0.002,1512,40,/,120,6,-0.5301883148557824,4.284351149324502e-05,0.00020578989836893944,0.36580566033493933,0.386525138540818,0.20427118007678766,0.0351233601250743
h6,3.0,vtz,hci,dmc0.02,0.0008,0.002,1512,60,/,120,6,-0.5302542788353559,3.364627094201518e-05,0.00020503720240987343,0.3458809986366898,0.3665542788426101,0.18541631346608198,0.03518932410464778
h6,3.0,vtz,hci,opt,0.0008,0.002,1512,10,/,/,6,-0.5293503619635146,0.00036409456358341683,0.0,0.0,0.0,0.0,0.034285407232806486
h6,3.0,vtz,hci,opt,0.0008,0.002,1512,20,/,/,6,-0.529250031061293,0.00017639771488475001,0.0,0.0,0.0,0.0,0.0341850763305848
h6,3.0,vtz,hci,opt,0.0008,0.002,1512,40,/,/,6,-0.5278108084694796,0.0006577529514431203,0.0,0.0,0.0,0.0,0.03274585373877148
h6,3.0,vtz,hci,opt,0.0008,0.002,1512,60,/,/,6,-0.5295380324892329,6.406655773946543e-05,0.0,0.0,0.0,0.0,0.03447307775852478
h6,3.0,vtz,hci,vmc,0.0008,0.002,1512,10,150,/,6,-0.5288876863865944,4.143094210298889e-05,0.00014328832977037793,0.3644050705745112,0.3862483151418507,0.19766345437022612,0.033822731655886264
h6,3.0,vtz,hci,vmc,0.0008,0.002,1512,20,150,/,6,-0.5292243617039526,3.928322261249726e-05,0.00014018363693249792,0.36443243579629403,0.38651643067449576,0.19841174971146436,0.03415940697324441
h6,3.0,vtz,hci,vmc,0.0008,0.002,1512,40,150,/,6,-0.5294332428455644,3.269612012108542e-05,0.00014076168509879835,0.3627833874538266,0.38496614493620607,0.19639467403006927,0.034368288114856226
h6,3.0,vtz,hci,vmc,0.0008,0.002,1512,60,150,/,6,-0.5297134244538838,2.5225139569392e-05,0.00014137268580713795,0.35919031455577666,0.3805046095558382,0.19493598145119626,0.0346484697231757
h6,3.0,vtz,hci,dmc0.02,0.0008,0.005,542,20,/,120,6,-0.5302759180866304,4.839400314099433e-05,0.00020481759779083573,0.3393279485334582,0.3635575849107074,0.1749949232952762,0.035210963355922255
h6,3.0,vtz,hci,opt,0.0008,0.005,542,10,/,/,6,-0.5288029380389802,0.0002442595586350795,0.0,0.0,0.0,0.0,0.033737983308272046
h6,3.0,vtz,hci,opt,0.0008,0.005,542,20,/,/,6,-0.5293592812946802,9.825871162301343e-05,0.0,0.0,0.0,0.0,0.03429432656397206
h6,3.0,vtz,hci,vmc,0.0008,0.005,542,10,150,/,6,-0.5286290249552765,4.831387524268144e-05,0.00014035179936583263,0.35628152878239866,0.3763998570500065,0.19018649504384486,0.033564070224568386
h6,3.0,vtz,hci,vmc,0.0008,0.005,542,20,150,/,6,-0.5291986012067637,4.362256868386217e-05,0.0001382831723744312,0.353868055719681,0.37190802256660077,0.19262584007972508,0.034133646476055546
h6,3.0,vtz,hci,dmc0.02,0.0008,0.01,219,40,/,120,6,-0.530245572437171,4.762366321533796e-05,0.0002063745999951672,0.3480320610709993,0.3656920688925909,0.192968095458847,0.03518061770646278
h6,3.0,vtz,hci,opt,0.0008,0.01,219,10,/,/,6,-0.529176004054685,0.00017581371815065847,0.0,0.0,0.0,0.0,0.03411104932397683
h6,3.0,vtz,hci,opt,0.0008,0.01,219,20,/,/,6,-0.5286128799806455,0.00012909728108440464,0.0,0.0,0.0,0.0,0.0335479252499374
h6,3.0,vtz,hci,opt,0.0008,0.01,219,40,/,/,6,-0.5289638116139038,9.856715546108147e-05,0.0,0.0,0.0,0.0,0.03389885688319564
h6,3.0,vtz,hci,vmc,0.0008,0.01,219,40,150,/,6,-0.5292582036820437,3.133892949969274e-05,0.00014269324373396316,0.3517435151853636,0.3739772705794913,0.18702948867692357,0.03419324895133554
h6,3.0,vtz,hci,dmc0.02,0.0008,0.05,18,20,/,120,6,-0.5301720852924598,7.762970799386872e-05,0.00020168413125477074,0.3352912716483862,0.36115474887984117,0.1775613855714798,0.03510713056175171
h6,3.0,vtz,hci,opt,0.0008,0.05,18,10,/,/,6,-0.5264178227573804,0.00039893968001590346,0.0,0.0,0.0,0.0,0.03135286802667222
h6,3.0,vtz,hci,opt,0.0008,0.05,18,20,/,/,6,-0.5265370074626473,0.00014098536787756562,0.0,0.0,0.0,0.0,0.031472052731939204
h6,3.0,vtz,hci,vmc,0.0008,0.05,18,20,150,/,6,-0.5273264389627815,3.717593937214619e-05,0.00013952527981770787,0.3271601781671455,0.35369709619395057,0.16692565081613667,0.03226148423207335
h6,3.0,vtz,hf,hci,0.001,/,12606,/,/,/,6,-0.5276385059682474,0.0,0.0,0.3448276621003133,0.3448276621003133,0.17847106449498829,0.03257355123753921
h6,3.0,vtz,hf,hci,0.005,/,1770,/,/,/,6,-0.523086533669299,0.0,0.0,0.276929173556653,0.276929173556653,0.13253433496749428,0.028021578938590846
h6,3.0,vtz,hf,hci,0.01,/,540,/,/,/,6,-0.5198642885305559,0.0,0.0,0.2602580562493633,0.2602580562493633,0.12415585085771193,0.024799333799847705
h6,3.0,vtz,hf,hci,0.02,/,78,/,/,/,6,-0.5129414317332895,0.0,0.0,0.2372808668028086,0.2372808668028086,0.1165362393117082,0.017876477002581364
h6,3.0,vtz,hf,hci,0.03,/,22,/,/,/,6,-0.5077207733149561,0.0,0.0,0.20158891215389174,0.20158891215389174,0.10078535587058939,0.012655818584248024
h6,3.0,vtz,hf,hci,0.05,/,5,/,/,/,6,-0.4988774690685342,0.0,0.0,0.0663410644448922,0.0663410644448922,0.028758101251500485,0.003812514337826034
h6,3.0,vtz,hf,hci,0.1,/,1,/,/,/,6,-0.49506495473070905,0.0,0.0,-0.0,-0.0,0.0,8.881784197001252e-16
h8,1.4,vtz,sj,dmc0.02,/,/,1,40,/,120,8,-0.5510517304450278,6.133238457121869e-05,0.00016429498652904828,0.09452001386693035,0.13680935313123255,0.03514707055408045,0.025581639831262937
h8,1.4,vtz,hf,hf,/,/,1,/,/,/,8,-0.5254700906137648,0.0,0.0,0.0,0.0,0.0,0.0
h8,1.4,v5z,hf,hf,/,/,1,/,/,/,8,-0.5256603450752788,0.0,0.0,0.0,0.0,0.0,0.0
h8,1.4,vtz,sj,opt,/,/,1,10,/,/,8,-0.5482615579607131,0.00017617635307279848,0.0,0.0,0.0,0.0,0.022791467346948258
h8,1.4,vtz,sj,opt,/,/,1,20,/,/,8,-0.5489215275875783,0.00023247215040678545,0.0,0.0,0.0,0.0,0.023451436973813466
h8,1.4,vtz,sj,opt,/,/,1,40,/,/,8,-0.5485254733282222,9.744579553792876e-05,0.0,0.0,0.0,0.0,0.023055382714457395
h8,1.4,vtz,sj,vmc,/,/,1,40,150,/,8,-0.5487504972755959,4.255021168137989e-05,0.00011854105658867856,0.08745539765423165,0.12245267294001147,0.03409662727280449,0.023280406661831066
h8,1.4,vtz,hf,hci,0.001,/,25791,/,/,/,8,-0.5485549656053723,0.0,0.0,0.1110676478635457,0.1110676478635457,0.034991187537450376,0.023084874991607496
h8,1.4,vtz,hf,hci,0.002,/,17376,/,/,/,8,-0.548167354507709,0.0,0.0,0.10887136340823242,0.10887136340823242,0.0340129508105267,0.02269726389394422
h8,1.4,vtz,hci,dmc0.02,0.002,0.01,94,40,/,120,8,-0.5509192179704223,6.58826304745074e-05,0.00016495264172923285,0.10467038166648511,0.14864438641559488,0.046293795717000444,0.025449127356657497
h8,1.4,vtz,hci,opt,0.002,0.01,94,10,/,/,8,-0.5490849465457402,0.000180180718014432,0.0,0.0,0.0,0.0,0.02361485593197543
h8,1.4,vtz,hci,opt,0.002,0.01,94,20,/,/,8,-0.5494890250892202,0.00015365539017777737,0.0,0.0,0.0,0.0,0.024018934475455334
h8,1.4,vtz,hci,opt,0.002,0.01,94,40,/,/,8,-0.5493794715871727,9.095668108492715e-05,0.0,0.0,0.0,0.0,0.02390938097340789
h8,1.4,vtz,hci,vmc,0.002,0.01,94,40,150,/,8,-0.5495966126369828,3.6187839401586756e-05,0.00011887261795677315,0.10313296188147521,0.1247411602713424,0.03539229670382647,0.024126522023217967
h8,1.4,vtz,hf,hci,0.005,/,6349,/,/,/,8,-0.5455099785218764,0.0,0.0,0.10266879619523638,0.10266879619523638,0.0316663493957568,0.02003988790811162
h8,1.4,vtz,hf,hci,0.01,/,1416,/,/,/,8,-0.5389483797731169,0.0,0.0,0.08157957191307136,0.08157957191307136,0.025085900234970426,0.01347828915935212
h8,1.4,vtz,hf,hci,0.05,/,1,/,/,/,8,-0.5254700906137704,0.0,0.0,-0.0,-0.0,0.0,5.551115123125783e-15
h8,1.4,vtz,hf,hci,0.1,/,1,/,/,/,8,-0.5254700906137704,0.0,0.0,-0.0,-0.0,0.0,5.551115123125783e-15
h8,3.0,vtz,sj,dmc0.02,/,/,1,60,/,120,8,-0.530278904470884,0.0002090150534878271,0.00016632195724557584,0.26798281633920873,0.28523873469911143,0.1344605110823724,0.035000351901555815
h8,3.0,vtz,hf,hf,/,/,1,/,/,/,8,-0.4952785525693282,0.0,0.0,0.0,0.0,0.0,0.0
h8,3.0,v5z,hf,hf,/,/,1,/,/,/,8,-0.49538299827710186,0.0,0.0,0.0,0.0,0.0,0.0
h8,3.0,vtz,sj,opt,/,/,1,10,/,/,8,-0.5215493633537369,0.0002700449922156304,0.0,0.0,0.0,0.0,0.026270810784408738
h8,3.0,vtz,sj,opt,/,/,1,20,/,/,8,-0.5208998022161588,0.00021296218307878734,0.0,0.0,0.0,0.0,0.025621249646830657
h8,3.0,vtz,sj,opt,/,/,1,40,/,/,8,-0.5215423290131069,0.00015619934116410772,0.0,0.0,0.0,0.0,0.026263776443778752
h8,3.0,vtz,sj,opt,/,/,1,60,/,/,8,-0.5215552551298525,0.0001396930556963517,0.0,0.0,0.0,0.0,0.02627670256052428
h8,3.0,vtz,sj,vmc,/,/,1,60,150,/,8,-0.5216520587686206,5.7214401762456425e-05,0.00011781983239007929,0.2153524890594472,0.2575161981582639,0.08187075886206016,0.026373506199292462
h8,3.0,vtz,hf,hci,0.001,/,24086,/,/,/,8,-0.5254471713591373,0.0,0.0,0.30724972425090036,0.30724972425090036,0.1538762285220715,0.030168618789809143
h8,3.0,vtz,hci,dmc0.02,0.001,0.01,297,40,/,120,8,-0.5305488252126318,6.993720211308406e-05,0.00018028251031553796,0.34181588153370335,0.36777591623041117,0.18502508908784748,0.035270272643303624
h8,3.0,vtz,hci,opt,0.001,0.01,297,10,/,/,8,-0.5274248514568814,0.00011342334383906517,0.0,0.0,0.0,0.0,0.03214629888755327
h8,3.0,vtz,hci,opt,0.001,0.01,297,20,/,/,8,-0.5285348121485848,0.00012055596018585503,0.0,0.0,0.0,0.0,0.0332562595792566
h8,3.0,vtz,hci,opt,0.001,0.01,297,40,/,/,8,-0.5290593169644799,8.065275511416922e-05,0.0,0.0,0.0,0.0,0.03378076439515176
h8,3.0,vtz,hci,vmc,0.001,0.01,297,40,150,/,8,-0.528529749332021,6.879154955141669e-05,0.00013873445187059547,0.3441065105244972,0.3727561830619952,0.18461897186766946,0.033251196762692836
h8,3.0,vtz,hf,hci,0.002,/,9977,/,/,/,8,-0.5233717794800261,0.0,0.0,0.2716534995500878,0.2716534995500878,0.12952960646160666,0.028093226910697933
h8,3.0,vtz,hf,hci,0.005,/,2739,/,/,/,8,-0.5202378584642076,0.0,0.0,0.23343775008787893,0.23343775008787893,0.10564277618112758,0.02495930589487938
h8,3.0,vtz,hf,hci,0.01,/,575,/,/,/,8,-0.5152677024147208,0.0,0.0,0.2144429833505971,0.2144429833505971,0.09800383303244317,0.019989149845392573
h8,3.0,vtz,hf,hci,0.05,/,2,/,/,/,8,-0.49588036873996844,0.0,0.0,0.012616002770034666,0.012616002770034666,0.004366730457901382,0.0006018161706402569
h8,3.0,vtz,hf,hci,0.1,/,1,/,/,/,8,-0.4952785525693293,0.0,0.0,-0.0,-0.0,0.0,1.1102230246251565e-15
h10,1.4,vtz,sj,dmc0.02,/,/,1,60,/,120,10,-0.54864384328647,9.136831590169911e-05,0.00014416147619362893,0.0932337325611294,0.13623256505186992,0.03507797310611423,0.025962578289343875
h10,1.4,vtz,hf,hf,/,/,1,/,/,/,10,-0.5226812649971262,0.0,0.0,0.0,0.0,0.0,0.0
h10,1.4,v5z,hf,hf,/,/,1,/,/,/,10,-0.5228785714004115,0.0,0.0,0.0,0.0,0.0,0.0
h10,1.4,vtz,sj,opt,/,/,1,10,/,/,10,-0.5456484478930873,0.00019062899697867584,0.0,0.0,0.0,0.0,0.02296718289596118
h10,1.4,vtz,sj,opt,/,/,1,20,/,/,10,-0.5463632919787133,0.000194217325633331,0.0,0.0,0.0,0.0,0.023682026981587077
h10,1.4,vtz,sj,opt,/,/,1,40,/,/,10,-0.54621776962188,0.00012047102327849639,0.0,0.0,0.0,0.0,0.023536504624753807
h10,1.4,vtz,sj,opt,/,/,1,60,/,/,10,-0.5464263951967607,8.248028413575359e-05,0.0,0.0,0.0,0.0,0.023745130199634534
h10,1.4,vtz,sj,vmc,/,/,1,60,150,/,10,-0.5464710282176618,4.028721191484836e-05,0.00010564905024288687,0.08484749884059317,0.12157520715610896,0.0312899504090975,0.023789763220535675
h10,3.0,vtz,sj,dmc0.02,/,/,1,60,/,120,10,-0.5312870945681525,0.00019787716500601293,0.00014570132578646566,0.22451561317984506,0.2371890048772099,0.10713390007466347,0.035867062382145945
h10,3.0,vtz,hf,hf,/,/,1,/,/,/,10,-0.4954200321860065,0.0,0.0,0.0,0.0,0.0,0.0
h10,3.0,vtz,sj,opt,/,/,1,10,/,/,10,-0.5216251530935435,0.0002423337933914571,0.0,0.0,0.0,0.0,0.026205120907536995
h10,3.0,vtz,sj,opt,/,/,1,20,/,/,10,-0.5216889273963409,0.00021586227220588808,0.0,0.0,0.0,0.0,0.026268895210334355
h10,3.0,vtz,sj,opt,/,/,1,40,/,/,10,-0.5215653345574774,0.00012311133577350765,0.0,0.0,0.0,0.0,0.026145302371470967
h10,3.0,vtz,sj,opt,/,/,1,60,/,/,10,-0.5217546219621865,8.915411837002443e-05,0.0,0.0,0.0,0.0,0.026334589776180018
h10,3.0,vtz,sj,vmc,/,/,1,60,150,/,10,-0.521758309141934,5.745546258205085e-05,0.00010729062497012124,0.21327647099855046,0.25380387916057423,0.08386246121735716,0.026338276955927498

